Long-term pulse profile study of the Be/X-ray pulsar SAX J2103.5+4545

Aims. We present the first long-term pulse profile study of the X-ray pulsar SAX J2103.5+4545. Our main goal is to study the pulse shape correlation either with luminosity, time or energy. Methods. This Be/X-ray binary system was observed from 1999 to 2004 by RXTE PCA, and by INTEGRAL from 2002 to 2005, during the Performance and Verification (PV) phase and the Galactic Plane Scan survey (GPS). X-ray pulse profiles were obtained in different energy ranges. The long-term spectral variability of this source is studied. The long-term flux, frequency and spin-up rate histories are computed. A new set of orbital parameters are also determined. Results. The pulse shape is complex and highly variable either with time or luminosity. However, an energy dependence pattern was found. Single, double, triple or even quadruple peaks pulse profile structure was obtained. It was confirmed that SAX J2103.5+4545 becomes harder when the flux is higher. The new orbital solution obtained is: P_orb= 12.66528+-0.00051 days, e = 0.401+-0.018, w = 241.36+-2.18 and a_xsin i = 80.81+-0.67 lt-s.

==> aa-package/readme.txt <==
%                                                             readme.txt
% AA vers. 6.1, LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) Springer-Verlag HD
%                                                revised by EDP Sciences
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
%-----------------------------------------------------------------------
% What's New in AA v6.1 (June 2006)
%-----------------------------------------------------------------------

All dimensions of the printed text have been modified. 
There is one line more in the page and the width of the columns is larger.
The baselineskip of the text is smaller. 
Fonts in tables and references are also 1pt less.

Letter to the Editor
--------------------
The page layout of the letters has been changed and a new option added: 
\documentclass[letter]{aa}

Long tables and Online material
-------------------------------
Use the packages "longtable" (and "lscape") of the standart distributions 
to enter your large tables. 
Some information for online tables (and online material) have been added
in aa.dem and the user's guide.  

Other
-----
Each appendix has to be written with the environment
\begin{appendix} ... \end{appendix} 
%
%-----------------------------------------------------------------------
% What's New in AA v6.0
%-----------------------------------------------------------------------

Structured Abstracts
-------------------

A new concept ``Structured Abstract'' is implemented with this new version,
see Editorial 441, E3-E6, 2005..
Just like a traditional abstract, a structured abstract summarizes the content
of the paper, but it does make the structure of the article explicit and visible.
For doing so, the structured abstract uses headings that define several short 
paragraphs. 
Three paragraphs, entitled respectively Aims, Methods, and Results, are mandatory.
When appropriate, the structured abstract may use an introductory paragraph entitled 
Context, and a final paragraph entitled Conclusions.
The abstract should accurately summarize the paper's content, be
limited to 300 words, and be self-contained (no references, no abbreviations or 
acronyms except for the truly obvious and familiar ones).

- The command \abstract{} has been changed in \abstract{}{}{}{}{}.
- A counter of words has been added with an error message if it's > 300 words.
- Citations in an abstract display an error message.

Research Note 
-------------

A new option has been added in the aa.cls class.
\documentclass[rnote]{aa}
The word (Research Note) is automatically added in the title and (RN) and in the 
running title.

Long lists of authors and institutes
------------------------------------

In articles that are the result of consortia, the number of authors and the list of
affiliations are very long.
A new option has been added in the aa.cls class.
\documentclass[longauth]{aa}
In this case, all the institutes are set below the references.

The following files are part of the macro package AA 

  readme.txt      This file
  aa.cls          The document class file
  aadoc.*         User's Guide (dvi, ps, pdf)
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file 
   natbib.sty   This package reimplements the LaTeX \cite command 
   natnotes.*   Brief reference sheet for Natbib        

Remember to transfer dvi and pdf files as binaries!

%-----------------------------------------------------------------------
%
% History
%-----------------------------------------------------------------------
This directory contains the LaTeX2e support for the new 2001
Astronomy and Astrophysics journal.

In order to ensure the smoothest transition for both authors and publishers,
Springer-Verlag has kindly granted EDP Sciences the permission to use the
LaTeX macro package that they developed for A&A Main journal.

Only  minor changes have been incorporated between the Springer class (1999)
and the EDP Sciences class for the new journal.
Please, note:
- that the abstract is now a command (\abstract{...}) and not an environment,  
so the \maketitle command has to be placed after the abstract and the keywords
- and that the command \thesaurus does no longer exist.

The journal is now printing using the Postscript TX Times-fonts. 
The TX fonts consist of virtual text roman fonts using Adobe Times with some 
modified and additional text symbols. 
The TX fonts are distributed under the GNU public license and are available 
in the LaTeX distributions since December 2000.
In any case, these fonts and the installation guide are also available in 
every public TeX archive server, i.e.:

http://www.tug.org/tex-archive/fonts/txfonts/
ftp://ftp.dante.de/tex-archive/fonts/txfonts/
ftp://ftp.tex.ac.uk/tex-archive/fonts/txfonts/

Please contact your system administrator to install it. 

Since this change of fonts results in a slightly different page make-up from 
CM fonts, we encourage you to use TX fonts.
To proceed, all you need is: 
\documentclass{aa}
\usepackage{txfonts}
... 

The differences between the 5.1 (June 2001) version and the 5.2 (June 2002) version 
consist of some minor changes allowing you to use the package txfonts for Times fonts. 
The differences between the 5.2 (June 2002) version and the 5.3 (June 2003) version
consist of the addition of the \Online command (see the user guide) and a correction 
in the aa.bst style for references with identical set of authors. Only  minor changes 
have been incorporated in AA v5.4 (the pagelayout  is well adapted for A4 and Letter 
format, some new journals macros have been added and some examples of particular tables
have been added in aa.dem or in the User's Guide).
%end


